Exp-Concavity of Proper Composite Losses

The goal of online prediction with expert advice is to find a decision strategy which will perform almost as well as the best expert in a given pool of experts, on any sequence of outcomes. This problem has been widely studied and $O(\sqrt{T})$ and $O(\log{T})$ regret bounds can be achieved for convex losses (\cite{zinkevich2003online}) and strictly convex losses with bounded first and second derivatives (\cite{hazan2007logarithmic}) respectively. In special cases like the Aggregating Algorithm (\cite{vovk1995game}) with mixable losses and the Weighted Average Algorithm (\cite{kivinen1999averaging}) with exp-concave losses, it is possible to achieve $O(1)$ regret bounds. \cite{van2012exp} has argued that mixability and exp-concavity are roughly equivalent under certain conditions. Thus by understanding the underlying relationship between these two notions we can gain the best of both algorithms (strong theoretical performance guarantees of the Aggregating Algorithm and the computational efficiency of the Weighted Average Algorithm). In this paper we provide a complete characterization of the exp-concavity of any proper composite loss. Using this characterization and the mixability condition of proper losses (\cite{van2012mixability}), we show that it is possible to transform (re-parameterize) any $\beta$-mixable binary proper loss into a $\beta$-exp-concave composite loss with the same $\beta$. In the multi-class case, we propose an approximation approach for this transformation.

==> lossmix.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lossmix.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{323.63721619bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58312785)%
    \put(0,0){\includegraphics[width=\unitlength]{lossmix.pdf}}%
    \put(0.56184004,0.01066974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell_{-1}(v)$}}}%
    \put(-0.00260709,0.52576231){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell_{1}(v)$}}}%
    \put(0.11603032,0.44311135){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\ell_{-1}(v_2),\ell_{1}(v_2))$}}}%
    \put(0.32935365,0.17992166){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\ell_{-1}(v_1),\ell_{1}(v_1))$}}}%
    \put(0.31892104,0.28728411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(g(-1),g(1))$}}}%
    \put(0.18492358,0.35913844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\ell_{-1}(v_{inv}),\ell_{1}(v_{inv}))$}}}%
  \end{picture}%
\endgroup%


==> setloss.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'setloss.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{267.21055908bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49182671)%
    \put(0,0){\includegraphics[width=\unitlength]{setloss.pdf}}%
    \put(0.58372726,0.4405338){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{weakly mixable}}}%
    \put(0.68431754,0.33931447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{convex}}}%
    \put(0.69923648,0.22238962){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{exp-concave}}}%
    \put(0.63510084,0.00308855){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{mixable}}}%
    \put(0.00020466,0.01280591){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{proper}}}%
    \put(0.01643793,0.45025135){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{strictly proper}}}%
  \end{picture}%
\endgroup%


==> test2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'test2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{471.61235325bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46736029)%
    \put(0,0){\includegraphics[width=\unitlength]{test2.pdf}}%
    \put(0.4196909,0.00732196){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell_{-1}(v)$}}}%
    \put(-0.00178908,0.42915837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell_{+1}(v)$}}}%
    \put(0.34784764,0.07779671){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\ell_{-1}(v_1),\ell_1(v_1))$}}}%
    \put(0.09568018,0.37290971){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\ell_{-1}(v_2),\ell_1(v_2))$}}}%
    \put(0.17826779,0.28811977){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\ell_{-1}(v_{\mathrm{inv}}),\ell_1(v_{\mathrm{inv}}))$}}}%
    \put(0.27737291,0.22773375){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(g(-1),g(1))$}}}%
    \put(0.36127169,0.41540972){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_\ell$}}}%
  \end{picture}%
\endgroup%

